Dependence of Residual Rotation Measure (RRM) on Intervening MgII Absorbers at Cosmic Distances

We investigate the dependence of residual rotation measure (RRM) on intervening absorption systems at cosmic distances by using a large sample of 539 SDSS quasars in conjunction with the available rotation measure catalog at around 21cm wavelength. We found an excess extragalactic contribution in standard deviation of observed RRM of about 8.11+/-4.83 Rad/m^2 in our sample with intervening MgII absorber as compare to the sample without MgII absorber. Our results suggest that intervening absorbers could contribute to the enhancement of RRM at around 21cm wavelength, as was found earlier for RM measurements at around 6cm wavelength.

==> readme.txt <==
ms.tex		            #laTex file
fig_hist_rrm_total.ps       #post-script figures
fig_hist_fracp.ps	    #post-script figures
fig_dist_RMvsEW.ps	    #post-script figures
fig_cuml_RRMvswnwt.ps 	    #post-script figures
fig_cuml_RMvswnwt.ps	    #post-script figures
references.bib		    #BibTeX file
mn2e.cls		    # MNRAS style file
readme.txt	#this file

